The Megamaser Cosmology Project. XI. A geometric distance to CGCG 074-064

As part of the survey component of the Megamaser Cosmology Project, we have discovered a disk megamaser system in the galaxy CGCG 074-064. Using the GBT and the VLA, we have obtained spectral monitoring observations of this maser system at a monthly cadence over the course of two years. We find that the systemic maser features display line-of-sight accelerations of ~4.4 km s$^{-1}$ yr$^{-1}$ that are nearly constant with velocity, while the high-velocity maser features show accelerations that are consistent with zero. We have also used the HSA to make a high-sensitivity VLBI map of the maser system in CGCG 074-064, which reveals that the masers reside in a thin, edge-on disk with a diameter of ~1.5 mas (0.6 pc). Fitting a three-dimensional warped disk model to the data, we measure a black hole mass of $2.42^{+0.22}_{-0.20} \times 10^7$ M$_{\odot}$ and a geometric distance to the system of $87.6^{+7.9}_{-7.2}$ Mpc. Assuming a CMB-frame recession velocity of $7308 \pm 150$ km s$^{-1}$, we constrain the Hubble constant to $H_0 = 81.0^{+7.4}_{-6.9}$ (stat.) $\pm 1.4$ (sys.) km s$^{-1}$ Mpc$^{-1}$.

==> figures/paper_table.txt <==
b      6007.40      0.00338      0.00022     -0.277944      0.012987      0.014065      0.036364      0.082      1.758      0
b      6009.41      0.00252      0.00020     -0.284287      0.015984      0.016585      0.044755      0.020      2.164      0
b      6011.43      0.00191      0.00021     -0.335289      0.021484      0.190261      0.060154     -0.016      2.909      0
b      6013.45      0.00199      0.00018     -0.299844      0.017765      0.119853      0.049743     -0.048      2.405      0
b      6039.63      0.00196      0.00019     -0.336206      0.019375      0.042687      0.054250      0.021      2.623      0
b      6047.69      0.00176      0.00018     -0.347021      0.020260      0.214663      0.056729     -0.020      2.743      0
b      6049.69      0.00166      0.00019     -0.323243      0.023369     -0.040505      0.065432      0.022      3.164      0
b      6061.79      0.00190      0.00014     -0.334031      0.014673      0.005382      0.041085      0.030      1.987      0
b      6063.79      0.00284      0.00026     -0.345758      0.018015      0.046097      0.050441     -0.018      2.439      0
b      6069.85      0.00338      0.00021     -0.338244      0.012509      0.010836      0.035024      0.009      1.694      0
b      6071.85      0.00163      0.00017     -0.333876      0.021175      0.103042      0.059291     -0.004      2.867      0
b      6073.87      0.00249      0.00020     -0.342440      0.015711      0.093658      0.043992     -0.021      2.127      0
b      6075.89      0.00165      0.00019     -0.330131      0.023582     -0.090599      0.066029      0.056      3.193      0
b      6096.03      0.00201      0.00018     -0.374747      0.017438      0.086320      0.048827      0.004      2.361      0
b      6098.03      0.00263      0.00016     -0.356053      0.011809      0.025191      0.033064      0.042      1.599      0
b      6100.05      0.00255      0.00020     -0.372329      0.015299      0.089837      0.042836      0.002      2.071      0
b      6118.17      0.00124      0.00015     -0.341211      0.024818      0.001524      0.069489      0.013      3.360      0
b      6120.19      0.00160      0.00016     -0.369258      0.020344      0.147119      0.056963     -0.035      2.755      0
b      6124.23      0.00189      0.00022     -0.355075      0.022808     -0.043718      0.063862      0.745      3.088      1
b      6126.23      0.01131      0.00025     -0.391736      0.004473      0.108043      0.012524      2.186      0.606      1
b      6128.25      0.00990      0.00029     -0.406277      0.005832      0.095345      0.016330      0.161      0.790      1
b      6130.27      0.00753      0.00024     -0.392998      0.006443      0.101862      0.018040     -0.118      0.872      1
b      6132.27      0.00508      0.00024     -0.402082      0.009313      0.109155      0.026076     -0.304      1.261      1
b      6134.29      0.00206      0.00022     -0.346388      0.021137      0.039726      0.059182     -0.054      2.862      1
b      6138.31      0.00127      0.00016     -0.414300      0.024836      0.325445      0.069540      0.644      3.363      1
b      6142.35      0.00195      0.00017     -0.428298      0.017569      0.085690      0.049193      0.932      2.379      1
b      6144.37      0.00199      0.00018     -0.410938      0.018036      0.037089      0.050500      1.432      2.442      1
b      6146.37      0.00213      0.00019     -0.419762      0.017958      0.137704      0.050281      0.200      2.431      1
b      6148.39      0.00372      0.00018     -0.406011      0.009830      0.038509      0.027523     -0.208      1.331      1
b      6150.41      0.00609      0.00023     -0.409150      0.007492      0.129366      0.020976     -1.258      1.014      1
b      6152.41      0.01667      0.00039     -0.407896      0.004664      0.083119      0.013059     -1.137      0.632      1
b      6154.43      0.01781      0.00038     -0.414906      0.004254      0.119691      0.011912     -0.997      0.576      1
b      6156.45      0.01761      0.00039     -0.415397      0.004388      0.083462      0.012286     -1.000      0.594      1
b      6158.47      0.01332      0.00025     -0.413215      0.003694      0.097113      0.010343     -0.632      0.500      1
b      6160.47      0.00802      0.00026     -0.426922      0.006447      0.092346      0.018052     -1.336      0.873      1
b      6162.49      0.00519      0.00022     -0.418659      0.008391      0.021247      0.023494     -1.224      1.136      1
b      6164.51      0.00337      0.00017     -0.404812      0.010265      0.084971      0.028742      0.404      1.390      1
b      6168.53      0.00215      0.00020     -0.444982      0.018324      0.107379      0.051307      0.524      2.481      1
b      6182.63      0.00216      0.00021     -0.491537      0.019296      0.200689      0.054030     -0.005      2.613      0
b      6269.24      0.00339      0.00017     -0.555363      0.010290      0.145977      0.028813      0.765      1.393      1
b      6273.27      0.00287      0.00019     -0.519689      0.013329      0.089751      0.037320     -0.852      1.805      1
b      6275.28      0.00183      0.00021     -0.517265      0.022471      0.099622      0.062920     -0.169      3.043      1
b      6363.90      0.00168      0.00021     -0.646719      0.024705      0.186230      0.069173      1.107      3.345      1
b      6384.04      0.00216      0.00018     -0.754662      0.016825      0.148142      0.047111      2.082      2.278      1
b      6386.06      0.00295      0.00020     -0.811090      0.013273      0.197093      0.037164     -0.213      1.797      1
b      6394.12      0.00189      0.00015     -0.813485      0.015704      0.310792      0.043971      0.257      2.126      1
b      6400.16      0.00169      0.00018     -0.831268      0.021109      0.167669      0.059104      0.201      2.858      1
b      6402.18      0.00422      0.00016     -0.773766      0.007703      0.136922      0.021568     -1.685      1.043      1
b      6404.18      0.00201      0.00022     -0.757077      0.021672      0.121209      0.060681      0.637      2.934      1
s      6883.56      0.00185      0.00017     -0.035132      0.018090      0.003964      0.050653      3.790      2.449      1
s      6885.58      0.00160      0.00018     -0.037922      0.022666      0.108927      0.063466      5.290      3.069      1
s      6887.60      0.00397      0.00021     -0.003615      0.010446     -0.014367      0.029248      7.480      1.414      1
s      6889.60      0.00509      0.00017     -0.000118      0.006777     -0.013557      0.018976      4.070      0.918      1
s      6891.62      0.00316      0.00022     -0.023267      0.013921      0.005585      0.038978      3.030      1.885      1
s      6893.64      0.00386      0.00020     -0.005208      0.010320      0.010339      0.028896      3.320      1.397      1
s      6895.64      0.00333      0.00016     -0.032478      0.009801      0.028351      0.027443      3.900      1.327      1
s      6897.66      0.00435      0.00017      0.011185      0.007604     -0.015560      0.021290      4.580      1.030      1
s      6899.68      0.00519      0.00021     -0.000542      0.007909      0.033921      0.022144      4.140      1.071      1
s      6901.70      0.01788      0.00025     -0.004818      0.002819      0.018911      0.007892      2.880      0.382      1
s      6903.70      0.03131      0.00029     -0.006048      0.001852      0.007253      0.005185      3.740      0.251      1
s      6905.72      0.03095      0.00030      0.000727      0.001925      0.001076      0.005389      3.700      0.261      1
s      6907.74      0.07832      0.00043     -0.001684      0.001098      0.001946      0.003076      4.290      0.149      1
s      6909.74      0.05577      0.00045     -0.000841      0.001598      0.001317      0.004475      5.090      0.216      1
s      6911.76      0.06268      0.00043      0.000075      0.001382      0.001069      0.003870      4.800      0.187      1
s      6913.78      0.14193      0.00076     -0.000235      0.001073      0.000422      0.003004      4.520      0.145      1
s      6915.78      0.10153      0.00058      0.003071      0.001144     -0.002041      0.003204      5.000      0.155      1
s      6917.80      0.09752      0.00052      0.001595      0.001061     -0.000490      0.002971      3.970      0.144      1
s      6919.82      0.05280      0.00037      0.004136      0.001389     -0.001493      0.003888      5.410      0.188      1
s      6921.84      0.04412      0.00030      0.003561      0.001343      0.000006      0.003761      5.030      0.182      1
s      6923.84      0.03699      0.00024      0.004897      0.001315     -0.000504      0.003683      4.230      0.178      1
s      6925.86      0.03372      0.00024      0.008619      0.001404     -0.005553      0.003930      4.270      0.190      1
s      6927.88      0.02057      0.00026      0.010160      0.002495      0.006029      0.006986      4.800      0.338      1
s      6929.88      0.02166      0.00024      0.009010      0.002174     -0.001465      0.006086      3.670      0.294      1
s      6931.90      0.03233      0.00029      0.008474      0.001772      0.004227      0.004963      3.350      0.240      1
s      6933.92      0.01791      0.00020      0.007263      0.002281      0.015850      0.006387      2.850      0.309      1
s      6935.94      0.02071      0.00023      0.014173      0.002241     -0.010805      0.006275      3.510      0.303      1
s      6937.94      0.01133      0.00021      0.013116      0.003629     -0.000257      0.010161      3.010      0.491      1
s      6939.96      0.01018      0.00021      0.022818      0.004083      0.013412      0.011433      3.930      0.553      1
s      6941.98      0.01656      0.00024      0.011322      0.002859      0.010201      0.008006      5.160      0.387      1
s      6943.98      0.01071      0.00021      0.012328      0.003915      0.015598      0.010963      5.320      0.530      1
s      6946.00      0.00914      0.00022      0.018609      0.004790     -0.020259      0.013413      4.910      0.649      1
s      6948.02      0.01068      0.00021      0.018585      0.003888     -0.010616      0.010885      4.100      0.526      1
s      6950.03      0.00792      0.00019      0.011536      0.004718      0.025865      0.013211      4.320      0.639      1
s      6952.04      0.00527      0.00018      0.027189      0.006795     -0.068867      0.019025      3.330      0.920      1
s      6954.06      0.00476      0.00020      0.013983      0.008315     -0.049035      0.023283      4.100      1.126      1
s      6956.08      0.00301      0.00018     -0.001626      0.011923      0.068991      0.033385      4.370      1.614      1
s      6958.08      0.00535      0.00020      0.032240      0.007326     -0.029615      0.020513      4.250      0.992      1
s      6960.10      0.00658      0.00022      0.009676      0.006719      0.024511      0.018813      4.530      0.910      1
s      6962.12      0.00438      0.00017      0.012500      0.007883     -0.016891      0.022071      4.710      1.067      1
s      6964.13      0.00604      0.00019      0.028999      0.006418      0.016363      0.017969      4.750      0.869      1
s      6966.14      0.00560      0.00021      0.014081      0.007344     -0.002140      0.020564      4.290      0.994      1
s      6968.16      0.00562      0.00018      0.030896      0.006327     -0.017234      0.017715      3.980      0.857      1
s      6970.18      0.00333      0.00016      0.003880      0.009484     -0.000390      0.026555      3.860      1.284      1
s      6972.18      0.00289      0.00021      0.025563      0.014298      0.063771      0.040035      5.700      1.936      1
r      7362.94      0.00240      0.00020      1.075722      0.016677     -0.254655      0.046694      0.049      2.258      0
r      7590.54      0.00575      0.00020      0.520871      0.006895     -0.150159      0.019307      1.734      0.934      1
r      7592.55      0.00403      0.00018      0.538103      0.009059     -0.118222      0.025366     -0.331      1.227      1
r      7594.57      0.00675      0.00017      0.517295      0.005116     -0.113936      0.014324      1.255      0.693      1
r      7596.59      0.00282      0.00021      0.517788      0.014819     -0.112587      0.041494      0.174      2.007      1
r      7598.59      0.00297      0.00014      0.491063      0.009216     -0.080545      0.025805     -0.347      1.248      1
r      7602.63      0.00519      0.00021      0.508567      0.007934     -0.110228      0.022217     -0.704      1.074      1
r      7624.79      0.00351      0.00020      0.481158      0.011673     -0.131880      0.032685      2.649      1.581      1
r      7626.79      0.00604      0.00022      0.500969      0.007417     -0.118882      0.020768     -0.216      1.004      1
r      7628.81      0.00239      0.00021      0.472951      0.017265     -0.093891      0.048342     -0.051      2.338      1
r      7636.87      0.00252      0.00017      0.476766      0.013365     -0.077961      0.037422      2.556      1.810      1
r      7638.87      0.00631      0.00020      0.457630      0.006286     -0.104438      0.017601     -0.156      0.851      1
r      7640.89      0.00985      0.00020      0.459508      0.004032     -0.074159      0.011289      0.729      0.546      1
r      7642.91      0.01942      0.00021      0.464452      0.002149     -0.101649      0.006016     -0.549      0.291      1
r      7644.93      0.01322      0.00021      0.464897      0.003109     -0.096724      0.008706      0.195      0.421      1
r      7646.93      0.00698      0.00015      0.468485      0.004433     -0.127446      0.012413     -0.010      0.600      1
r      7648.95      0.00972      0.00017      0.454110      0.003509     -0.060436      0.009826      0.087      0.475      1
r      7650.97      0.00867      0.00024      0.452579      0.005421     -0.118197      0.015180     -0.106      0.734      1
r      7652.97      0.00722      0.00018      0.450337      0.004854     -0.073305      0.013590      0.285      0.657      1
r      7654.99      0.01012      0.00020      0.450651      0.004029     -0.103736      0.011280      0.231      0.545      1
r      7657.01      0.00943      0.00017      0.443158      0.003543     -0.090596      0.009921      0.152      0.480      1
r      7659.03      0.00828      0.00023      0.439732      0.005669     -0.092666      0.015873     -0.284      0.768      1
r      7661.03      0.00439      0.00020      0.436020      0.009158     -0.096148      0.025642     -0.596      1.240      1
r      7663.05      0.00441      0.00018      0.449712      0.008101     -0.058255      0.022684      0.524      1.097      1
r      7665.07      0.00683      0.00022      0.438191      0.006371     -0.093915      0.017839      0.014      0.863      1
r      7667.07      0.01087      0.00017      0.428966      0.003141     -0.076839      0.008796     -0.042      0.425      1
r      7669.09      0.00808      0.00024      0.437657      0.005957     -0.102372      0.016681     -1.491      0.807      1
r      7671.11      0.00658      0.00020      0.415597      0.005990     -0.048441      0.016773      0.277      0.811      1
r      7673.11      0.00950      0.00016      0.439379      0.003424     -0.108919      0.009587      0.699      0.464      1
r      7675.13      0.01266      0.00024      0.430218      0.003749     -0.098045      0.010498      0.725      0.508      1
r      7677.15      0.00812      0.00019      0.424934      0.004566     -0.046912      0.012786     -0.275      0.618      1
r      7679.17      0.00358      0.00016      0.422214      0.008675     -0.091851      0.024290     -0.749      1.175      1
r      7681.17      0.00254      0.00017      0.427576      0.013448      0.068849      0.037653     -0.268      1.821      1
r      7683.19      0.00370      0.00012      0.427772      0.006413     -0.156690      0.017956     -0.108      0.868      1
r      7685.21      0.00405      0.00017      0.400575      0.008486      0.019645      0.023761     -0.141      1.149      1
r      7687.21      0.00777      0.00022      0.399758      0.005606     -0.047359      0.015697      0.116      0.759      1
r      7689.23      0.00482      0.00016      0.401288      0.006782     -0.022707      0.018990      0.384      0.918      1
r      7691.25      0.00436      0.00017      0.394125      0.007724     -0.035156      0.021628     -0.369      1.046      1
r      7693.25      0.00210      0.00021      0.422163      0.020384     -0.070841      0.057075     -0.226      2.760      1
r      7695.27      0.00386      0.00017      0.383193      0.008876     -0.050899      0.024854      0.067      1.202      1
r      7697.29      0.00349      0.00018      0.424187      0.010553     -0.058105      0.029548     -0.297      1.429      1
r      7699.31      0.00399      0.00017      0.402095      0.008448     -0.120179      0.023655      0.525      1.144      1
r      7701.31      0.00197      0.00018      0.373291      0.018698      0.012332      0.052355     -1.177      2.532      1
r      7703.33      0.00471      0.00018      0.397584      0.007492     -0.105620      0.020977     -1.451      1.014      1
r      7705.35      0.00653      0.00021      0.384838      0.006334     -0.049391      0.017736     -0.802      0.858      1
r      7707.35      0.00909      0.00021      0.383340      0.004660     -0.063113      0.013049     -0.723      0.631      1
r      7709.37      0.00753      0.00019      0.383429      0.004993     -0.083395      0.013981     -0.130      0.676      1
r      7711.39      0.00691      0.00017      0.372725      0.004911     -0.038938      0.013752     -0.321      0.665      1
r      7713.41      0.00289      0.00020      0.385841      0.013588     -0.058749      0.038047      2.321      1.840      1
r      7715.41      0.00176      0.00016      0.370448      0.017716     -0.071974      0.049604      0.295      2.399      1
r      7719.45      0.00260      0.00018      0.381596      0.014109     -0.093085      0.039506      0.015      1.910      1
r      7721.45      0.00325      0.00022      0.398543      0.013637     -0.019367      0.038182     -1.605      1.846      1
r      7723.47      0.00567      0.00017      0.365010      0.006091     -0.075791      0.017054      0.564      0.825      1
r      7725.49      0.00309      0.00016      0.399598      0.010187     -0.117785      0.028524     -0.214      1.379      1
r      7727.50      0.00509      0.00022      0.341512      0.008733      0.024298      0.024452     -0.724      1.182      1
r      7729.51      0.00531      0.00020      0.361076      0.007708     -0.065725      0.021582      0.795      1.044      1
r      7731.53      0.00831      0.00023      0.359201      0.005453     -0.051405      0.015267      0.070      0.738      1
r      7733.55      0.00778      0.00019      0.370060      0.004860     -0.088595      0.013607     -0.290      0.658      1
r      7735.55      0.00927      0.00019      0.347674      0.004179     -0.061689      0.011700      0.556      0.566      1
r      7737.57      0.00796      0.00019      0.363805      0.004842     -0.074981      0.013559     -0.246      0.656      1
r      7739.59      0.00300      0.00022      0.332475      0.014687     -0.082128      0.041124      0.163      1.989      1
r      7751.67      0.00253      0.00021      0.306113      0.016766     -0.069067      0.046946      3.491      2.270      1
r      7753.69      0.00200      0.00018      0.339655      0.017813     -0.060381      0.049878      2.016      2.412      1
r      7755.70      0.00208      0.00018      0.328370      0.017232     -0.040601      0.048248      3.133      2.333      1
r      7757.71      0.00161      0.00020      0.351276      0.024550     -0.000312      0.068740      0.569      3.324      1
r      7759.73      0.00175      0.00021      0.363014      0.024225      0.192861      0.067830     -0.298      3.280      1
r      7767.79      0.00273      0.00020      0.313366      0.014487     -0.003837      0.040564      1.887      1.962      1
r      7769.80      0.00283      0.00017      0.321913      0.012354     -0.001195      0.034591      1.059      1.673      1
r      7771.81      0.00356      0.00021      0.329258      0.011507     -0.129414      0.032220      0.505      1.558      1
r      7773.83      0.00397      0.00021      0.314932      0.010507     -0.010824      0.029421      1.489      1.423      1
r      7775.84      0.00184      0.00017      0.343236      0.018591     -0.133009      0.052055      0.229      2.517      1

